Throughput Maximisation in Ultra-wideband Hybrid-amplified Links

A semi-analytical, real-time nonlinear-interference model including ASE noise in hybrid-amplified links is introduced. Combined with particle-swarm optimisation, the capacity of a hybrid-amplified 10.5 THz 117x57 km link was maximised, increasing throughput by 12% versus an EDFAs-only configuration.

==> Data/Gain.txt <==
wav	Raman	EDFA	total	lumped
1616.12624189254	5.61679632917416	3.61537380360197	9.23217013277613	8.920604326015
1615.25608930811	5.72835008148887	3.49115192049057	9.21950200197944	8.91477592792444
1614.38687323228	5.82423457888554	3.38145335565064	9.20568793453617	8.90781541491343
1613.51859215398	5.88258356076448	3.30888454278084	9.19146810354532	8.90048194784338
1612.65124456539	5.9083218763985	3.26897273825601	9.1772946146545	8.89320915419144
1611.78482896193	5.87874617505762	3.28442563240986	9.16317180746749	8.88600313726765
1610.91934384223	5.83003625987196	3.31911052956691	9.14914678943887	8.87893154555835
1610.05478770818	5.79427771291488	3.34090775160247	9.13518546451735	8.87194422345324
1609.19115906485	5.76264872440502	3.36536890432306	9.12801762872808	8.87177074694815
1608.32845642053	5.74036177696534	3.38103785776092	9.12139963472626	8.87218441888452
1607.46667828672	5.72598179849728	3.38889139890038	9.11487319739767	8.87272627199058
1606.60582317809	5.72205189529446	3.3863233902983	9.10837528559276	8.87330588669503
1605.74588961249	5.71215450076658	3.38978017331778	9.10193467408436	8.87396371522594
1604.88687611095	5.71326814637318	3.38271490589657	9.09598305226975	8.87515209946027
1604.02878119767	5.70917625422406	3.3834796041231	9.09265585834716	8.878996030307
1603.17160339999	5.71025054622466	3.37908321805969	9.08933376428435	8.88284503927714
1602.31534124839	5.7179513041194	3.36804646934221	9.08599777346161	8.88667204341956
1601.45999327652	5.72276133233782	3.36001911231068	9.0827804446485	8.89066796565781
1600.60555802112	5.73781975687071	3.34177974826702	9.07959950513773	8.89471353269737
1599.75203402209	5.760184315371	3.31784575578096	9.07803007115196	8.90034279721426
1598.8994198224	5.77918662462553	3.30137983275663	9.08056645738216	8.91009380382857
1598.04771396816	5.82268181764422	3.26039532684063	9.08307714448486	8.91980216018697
1597.19691500857	5.86546003775137	3.22005379353569	9.08551383128706	8.92939930200575
1596.34702149589	5.91645882102433	3.17137569893352	9.08783451995784	8.93882572268844
1595.49803198551	5.98326169508952	3.10684331975938	9.0901050148489	8.94817562704569
1594.64994503584	6.06046059509102	3.03311787326915	9.09357846836017	8.95869036610543
1593.80275920838	6.18236291369934	2.91632792063928	9.09869083433862	8.97076283532802
1592.95647306769	6.33841915403728	2.76523349791058	9.10365265194786	8.98261364358801
1592.11108518136	6.54588779554068	2.56263326169754	9.10852105723821	8.99432408372761
1591.26659412004	6.80321001041673	2.31013812680456	9.11334813722129	9.005972043968
1590.42299845738	7.11058387055247	2.0074407097288	9.11802458028127	9.01739494884575
1589.58029677009	7.45843834741058	1.66522730997236	9.12366565738295	9.0296928831952
1588.73848763787	7.83623972202013	1.29417955122171	9.13041927324184	9.0430781293778
1587.89756964343	8.2452459041741	0.891819201477499	9.1370651056516	9.05630036058735
1587.05754137248	8.63131402174613	0.512280934379729	9.14359495612585	9.06934525676441
1586.21840141374	8.93477270012169	0.215152166056124	9.14992486617781	9.08209011459198
1585.38014835889	9.10512324672471	0.0510120145918174	9.15613526131653	9.09465384362511
1584.54278080258	9.10409936858217	0.058742770144848	9.16284213872702	9.10764560369591
1583.70629734246	8.96936288743288	0.200509836033206	9.16987272346609	9.12086382239701
1582.87069657911	8.7773181081361	0.399444979432246	9.17676308756835	9.13387035805164
1582.03597711607	8.61280035280586	0.570724260219766	9.18352461302562	9.14668326504327
1581.20213755984	8.51513212463704	0.675050420803571	9.19018254544061	9.15933587606441
1580.36917651982	8.48750878585956	0.709207264542881	9.19671605040244	9.17179778379298
1579.53709260838	8.50429088175018	0.698426388739241	9.20271727048943	9.18369151619277
1578.70588444078	8.52754022296607	0.680774586081137	9.20831480904721	9.19516147296104
1577.87555063521	8.55282392737766	0.660996205465999	9.21382013284366	9.20648755934216
1577.04608981276	8.56711516854999	0.652150841445314	9.2192660099953	9.2177162614235
1576.21750059743	8.56320981661737	0.66147480424611	9.22468462086348	9.22889720652582
1575.38978161608	8.55329150897323	0.676812238750673	9.23010374772391	9.24007018052412
1574.56293149848	8.52621960962269	0.710631351699441	9.23685096132213	9.25255110102885
1573.73694887727	8.48934134848653	0.755413813082456	9.24475516156898	9.26616128782756
1572.91183238795	8.44117851765744	0.811479518184534	9.25265803584197	9.27976176059007
1572.08758066889	8.38632959754649	0.874226356258569	9.26055595380506	9.29334669569134
1571.2641923613	8.32408264525494	0.944381795124256	9.26846444037919	9.30693864816813
1570.44166610925	NaN	NaN	NaN	NaN
1569.62000055964	NaN	NaN	NaN	NaN
1568.7991943622	NaN	NaN	NaN	NaN
1567.97924616947	NaN	NaN	NaN	NaN
1567.16015463684	NaN	NaN	NaN	NaN
1566.34191842248	NaN	NaN	NaN	NaN
1565.52453618736	7.71529286540383	1.62719122724428	9.34248409264812	9.4208713416223
1564.70800659527	7.62020326162392	1.73449870708813	9.35470196871205	9.43885133321444
1563.89232831274	7.52923420291604	1.83904736386519	9.36828156678124	9.45820773919485
1563.07750000914	7.42948640463857	1.95246784939724	9.38195425403581	9.47769262119681
1562.26352035655	7.3369658668529	2.05876748590891	9.39573335276181	9.49732606426687
1561.45038802986	7.2462397931611	2.16331575693673	9.40955555009783	9.51701824976064
1560.6381017067	7.1498037849905	2.27365739195358	9.42346117694407	9.53682658589377
1559.82666006745	7.05326128002478	2.38465225820924	9.43791353823401	9.55722663204286
1559.01606179523	6.95348891533856	2.50054072619339	9.45402964153195	9.57931382744306
1558.2063055759	6.85809097474214	2.61210861313419	9.47019958787633	9.60147646220412
1557.39739009805	6.75988430924761	2.72662411775463	9.48650842700224	9.62383548274373
1556.589314053	6.66157244112466	2.84132263219735	9.502895073322	9.64630405885381
1555.78207613477	6.56227487418855	2.95710156704099	9.51937644122953	9.66890889717373
1554.97567504008	6.4658754121238	3.07019886505725	9.53607427718106	9.69177502434031
1554.17010946838	6.36442517217596	3.1923008852707	9.55672605744666	9.7186504522608
1553.3653781218	6.25909232383721	3.31848063256883	9.57757295640604	9.74580951831515
1552.56147970514	6.16258980485081	3.43592268802742	9.59851249287823	9.77310867393123
1551.7584129259	6.06402329650997	3.55559918818069	9.61962248469066	9.80065772046936
1550.95617649425	5.95758336660811	3.68332634029683	9.64090970690495	9.82846788715483
1550.15476912301	5.86424688876122	3.79808916706467	9.66233605582589	9.85648534747806
1549.3541895277	5.76601934247386	3.91822113341846	9.68424047589232	9.88506812554598
1548.55443642643	5.66784604147042	4.03846181366815	9.70630785513857	9.91386202916116
1547.75550854001	5.58004304534905	4.14843546786	9.72847851320905	9.94281259834528
1546.95740459187	5.49251328035736	4.25820762083677	9.75072090119413	9.97187361166508
1546.16012330806	5.40450926839947	4.36861554563414	9.77312481403361	10.0011737512847
1545.36366341726	5.32301775754515	4.47259471643935	9.7956124739845	10.0306064581049
1544.56802365079	5.24198935780566	4.57645066041	9.81844001821566	10.0604309650998
1543.77320274255	5.16090460719643	4.68062182823161	9.84152643542804	10.090547803661
1542.97919942906	5.08299023824184	4.78166170829639	9.86465194653823	10.1207315574051
1542.18601244944	4.99990857759162	4.88807037683314	9.88797895442476	10.1512171194123
1541.39364054539	4.9221117001573	4.98920402240379	9.91131572256108	10.1817273786823
1540.60208246122	4.85086396198914	5.08384160434189	9.93470556633103	10.2123264919102
1539.81133694379	4.7759383994218	5.18273302299684	9.95867142241864	10.2435578469253
1539.02140274254	4.69200884906634	5.29215869786888	9.98416754693521	10.2763386184333
1538.23227860949	4.61407282983291	5.3955740786513	10.0096469084842	10.3091070894013
1537.44396329919	4.53145811302348	5.50367196513738	10.0351300781609	10.3418926426047
1536.65645556876	4.46335947571655	5.5973030939339	10.0606625696504	10.3747598276204
1535.86975417787	4.38628468274788	5.69990935954028	10.0861940422882	10.4076367019595
1535.08385788872	4.3117278466158	5.79995192202979	10.1116797686456	10.4404584294193
1534.29876546604	4.23599846079239	5.90207910596472	10.1380775667571	10.4742188046325
1533.51447567708	4.16260696702396	6.00203629996465	10.1646432669886	10.5081870106232
1532.73098729164	4.08597326272288	6.10521105317733	10.1911843159002	10.5421326549279
1531.948299082	4.01706724430523	6.20060097239014	10.2176682166954	10.5760076280212
1531.16640982295	3.95006051819218	6.29413608766806	10.2441966058602	10.6099601100907
1530.3853182918	NaN	NaN	NaN	NaN


==> Data/Raman150.txt <==
no_data	freq	raman
0	0	0
0	0.1	0.00200760520331043
0	0.2	0.00401521040662086
0	0.3	0.0060228156099313
0	0.4	0.00803042081324173
0	0.5	0.0100380260165522
0	0.6	0.0120456312198626
0	0.7	0.014053236423173
0	0.8	0.0160608416264835
0	0.9	0.0180684468297939
0	1	0.0200760520331043
0	1.1	0.0220836572364147
0	1.2	0.0240912624397252
0	1.3	0.0260988676430356
0	1.4	0.028106472846346
0	1.5	0.0301140780496565
0	1.6	0.0319446868567664
0	1.7	0.0340988513546925
0	1.8	0.0360119126613128
0	1.9	0.03775305483759
0	2	0.039775327944234
0	2.1	0.0409636980633115
0	2.2	0.0422551685269003
0	2.3	0.0436412023539968
0	2.4	0.0449780604023407
0	2.5	0.0460764890118456
0	2.6	0.0473690848715651
0	2.7	0.0483176977148968
0	2.8	0.049284417871139
0	2.9	0.0506922793931719
0	3	0.051366084719555
0	3.1	0.0518967759638983
0	3.2	0.0528527824022151
0	3.3	0.0535177898789255
0	3.4	0.0539132658009757
0	3.5	0.0540700198618639
0	3.6	0.0546970179024788
0	3.7	0.0550588573065144
0	3.8	0.0552616614989031
0	3.9	0.0556362964250773
0	4	0.0562788369947539
0	4.1	0.0564595049274787
0	4.2	0.0566251800549081
0	4.3	0.0570307766314309
0	4.4	0.0575974476331979
0	4.5	0.0578803107793958
0	4.6	0.0581566380942288
0	4.7	0.0587892902392879
0	4.8	0.0595044992685058
0	4.9	0.0598626262949596
0	5	0.0603121548503784
0	5.1	0.0609934121684319
0	5.2	0.0616133100997112
0	5.3	0.0623028850870514
0	5.4	0.0630298389087232
0	5.5	0.0638885197947899
0	5.6	0.0644171400994258
0	5.7	0.065193537098302
0	5.8	0.0661441045630927
0	5.9	0.0669904639153204
0	6	0.0679702370792621
0	6.1	0.0689820822349657
0	6.2	0.0698479999976346
0	6.3	0.0708986566000357
0	6.4	0.0720727915048635
0	6.5	0.0731161681772795
0	6.6	0.0742659681794662
0	6.7	0.0755068814490755
0	6.8	0.0765009599702189
0	6.9	0.0776405236684935
0	7	0.0789169460807875
0	7.1	0.0801980702595195
0	7.2	0.0816183725111306
0	7.3	0.0831418661643408
0	7.4	0.0847944988509092
0	7.5	0.0863964982138272
0	7.6	0.0880359737833387
0	7.7	0.089728997500018
0	7.8	0.0916394409856792
0	7.9	0.0934611201177875
0	8	0.0954032038084444
0	8.1	0.0972538295215361
0	8.2	0.0991538131647041
0	8.3	0.101042419062242
0	8.4	0.102931044542066
0	8.5	0.104967268127314
0	8.6	0.107065937823415
0	8.7	0.109012782782259
0	8.8	0.110785727624971
0	8.9	0.112971819288644
0	9	0.114868698323488
0	9.1	0.116997912170163
0	9.2	0.11898306481738
0	9.3	0.120743767017185
0	9.4	0.12270366060872
0	9.5	0.124614633307763
0	9.6	0.126439732202111
0	9.7	0.128326298250199
0	9.8	0.130146964251861
0	9.9	0.132172676146731
0	10	0.134190682862912
0	10.1	0.136263154326028
0	10.2	0.138161093901954
0	10.3	0.140317295068623
0	10.4	0.142558555643137
0	10.5	0.144669625279849
0	10.6	0.147135822919914
0	10.7	0.149363305095784
0	10.8	0.151533486014213
0	10.9	0.153973462689104
0	11	0.156228663241562
0	11.1	0.158403248898202
0	11.2	0.16052822175392
0	11.3	0.162476004251865
0	11.4	0.164297621161026
0	11.5	0.166099809345957
0	11.6	0.167877295924005
0	11.7	0.16967748153101
0	11.8	0.171386366494547
0	11.9	0.172877143742728
0	12	0.174346613775324
0	12.1	0.175979268574893
0	12.2	0.177359057287543
0	12.3	0.178814584248825
0	12.4	0.180372033548417
0	12.5	0.18167006976128
0	12.6	0.183129765045842
0	12.7	0.184405910191421
0	12.8	0.185692359711085
0	12.9	0.186435062647273
0	13	0.187091538609388
0	13.1	0.187442076362223
0	13.2	0.187566003442023
0	13.3	0.187503573767802
0	13.4	0.187173505282985
0	13.5	0.186458751165167
0	13.6	0.185161664640024
0	13.7	0.183667255069363
0	13.8	0.181648513634897
0	13.9	0.179096940091228
0	14	0.176595942049137
0	14.1	0.174437743883093
0	14.2	0.173463087507062
0	14.3	0.174528017462042
0	14.4	0.177897505604308
0	14.5	0.182313681878766
0	14.6	0.185268968786904
0	14.7	0.183998990015026
0	14.8	0.17711243453473
0	14.9	0.165512493233641
0	15	0.151238080032992
0	15.1	0.136017450913821
0	15.2	0.121373014195455
0	15.3	0.108231994993553
0	15.4	0.0961708101762401
0	15.5	0.0858725464778623
0	15.6	0.0771718063938462
0	15.7	0.0705131900656419
0	15.8	0.0647645666935392
0	15.9	0.0605953869414157
0	16	0.0570939631233649
0	16.1	0.0537465361583736
0	16.2	0.0510850174849096
0	16.3	0.0483626411030255
0	16.4	0.0462063887060796
0	16.5	0.04426734520893
0	16.6	0.0424097379164125
0	16.7	0.0409114581828992
0	16.8	0.0396060352925006
0	16.9	0.0384125651797193
0	17	0.0375972154026604
0	17.1	0.0368262846472298
0	17.2	0.0365522008659296
0	17.3	0.0361939100257611
0	17.4	0.0365825697340652
0	17.5	0.0372894791165852
0	17.6	0.0386295921974235
0	17.7	0.0402390371414887
0	17.8	0.0427675560036792
0	17.9	0.0449989591617491
0	18	0.0458524478011632
0	18.1	0.0452563019077781
0	18.2	0.0438222777836995
0	18.3	0.0403595373022268
0	18.4	0.037175698391238
0	18.5	0.0337699007591936
0	18.6	0.0311441944406139
0	18.7	0.0282461156832896
0	18.8	0.026440398784497
0	18.9	0.0239027742353655
0	19	0.0224054665421807
0	19.1	0.0210176458025699
0	19.2	0.0200235093847931
0	19.3	0.0196023909121685
0	19.4	0.0187155731461324
0	19.5	0.0180924219448528
0	19.6	0.0176088837474112
0	19.7	0.0166582799586779
0	19.8	0.01617506947794
0	19.9	0.0160800196295197
0	20	0.0159155536144593
0	20.1	0.0158368935034075
0	20.2	0.0154830714518722
0	20.3	0.0154259607384762
0	20.4	0.0150250512075576
0	20.5	0.0149235476158276
0	20.6	0.0147440473330776
0	20.7	0.0145670003738489
0	20.8	0.0145140669854634
0	20.9	0.0142858281513845
0	21	0.0142980390657093
0	21.1	0.0142205355903223
0	21.2	0.0141838868995492
0	21.3	0.0142650442616016
0	21.4	0.0142117732946045
0	21.5	0.014361697085556
0	21.6	0.0143342240733126
0	21.7	0.0142664253116053
0	21.8	0.0145970071725779
0	21.9	0.0148271597460066
0	22	0.0148995769289895
0	22.1	0.0150398471470152
0	22.2	0.0151734937553531
0	22.3	0.0155015672297412
0	22.4	0.0158284975655686
0	22.5	0.0160527947112472
0	22.6	0.0162283234108983
0	22.7	0.0164471037695302
0	22.8	0.0173252601799457
0	22.9	0.0189817045649896
0	23	0.0217270437256686
0	23.1	0.0256000201833416
0	23.2	0.0297886596275691
0	23.3	0.0333227295708045
0	23.4	0.0362800621645121
0	23.5	0.0380866841080065
0	23.6	0.0395222871876936
0	23.7	0.0401657234877945
0	23.8	0.0403789101968713
0	23.9	0.0403499456657376
0	24	0.0399545886368215
0	24.1	0.0395279250229135
0	24.2	0.0386594587361148
0	24.3	0.0379186092611802
0	24.4	0.0371309047148772
0	24.5	0.0361465052214265
0	24.6	0.0354111314714303
0	24.7	0.034123509217146
0	24.8	0.0329249793474094
0	24.9	0.0314127859533391
0	25	0.0302076239743839


==> Data/SNR.txt <==
wav	hybrid	lumped
1616.12624189254	15.5935579997077	13.8379666633536
1615.25608930811	15.5533146498917	13.7530615737756
1614.38687323228	15.5447473474235	13.711471472687
1613.51859215398	15.5376088513256	13.6841340255954
1612.65124456539	15.5251364458604	13.6637481954197
1611.78482896193	15.5012527346986	13.6475126384266
1610.91934384223	15.4745552919007	13.6340150325797
1610.05478770818	15.4534778127903	13.6226190109013
1609.19115906485	15.4311450666154	13.6092947809378
1608.32845642053	15.4071931559843	13.5969124024745
1607.46667828672	15.3964589713309	13.5854466527188
1606.60582317809	15.3844076450044	13.5747623978912
1605.74588961249	15.37126217309	13.5647151684153
1604.88687611095	15.360756851581	13.5549873388713
1604.02878119767	15.3482420442443	13.5444079287881
1603.17160339999	15.3369281834848	13.534278941614
1602.31534124839	15.3281414382151	13.5245541552774
1601.45999327652	15.3184996308102	13.5151038920665
1600.60555802112	15.3115275800283	13.5059629507932
1599.75203402209	15.3057181919255	13.4963286773362
1598.8994198224	15.2970986680426	13.4848805609961
1598.04771396816	15.2950052614493	13.4737266062385
1597.19691500857	15.2924152387629	13.4629396851994
1596.34702149589	15.2917195422103	13.4524734021471
1595.49803198551	15.2951684392759	13.4422509948439
1594.64994503584	15.2998023007294	13.4316341154685
1593.80275920838	15.3187064146692	13.4204086398839
1592.95647306769	15.3356344908994	13.4094650147479
1592.11108518136	15.3669407298193	13.3987465648344
1591.26659412004	15.4116731125285	13.3882069119374
1590.42299845738	15.4508960919035	13.3779329859415
1589.58029677009	15.4998969915341	13.367360286884
1588.73848763787	15.5443659314482	13.3563718555308
1587.89756964343	15.58207552987	13.3456104954702
1587.05754137248	15.6101719585872	13.3350800483484
1586.21840141374	15.6193219563231	13.3248512385707
1585.38014835889	15.6209664083443	13.3148715246224
1584.54278080258	15.6545209344672	13.3048344504646
1583.70629734246	15.58326405657	13.2948615336937
1582.87069657911	15.5588480767715	13.2852009193636
1582.03597711607	15.5491054320729	13.2758724455507
1581.20213755984	15.5106683456725	13.2669125709156
1580.36917651982	15.4983123449579	13.2590671078315
1579.53709260838	15.4919846059274	13.2515631479636
1578.70588444078	15.4825979290082	13.2444244209393
1577.87555063521	15.4838384497656	13.2376953644334
1577.04608981276	15.4771050590278	13.231585357492
1576.21750059743	15.4756396883672	13.2263698756435
1575.38978161608	15.4724080340847	13.2224642990087
1574.56293149848	15.4691371680776	13.2198468270995
1573.73694887727	15.4576659512322	13.2198312473147
1572.91183238795	15.4737036327413	13.2254482595786
1572.08758066889	15.4841479954853	13.2428311939334
1571.2641923613	15.5535448697846	13.2993853565762
1570.44166610925	NaN	NaN
1569.62000055964	NaN	NaN
1568.7991943622	NaN	NaN
1567.97924616947	NaN	NaN
1567.16015463684	NaN	NaN
1566.34191842248	NaN	NaN
1565.52453618736	15.6366320816726	13.8719938664702
1564.70800659527	15.5224562157117	13.7825199621023
1563.89232831274	15.4650811403199	13.7361768163277
1563.07750000914	15.4147282285704	13.7035073849942
1562.26352035655	15.3772150754239	13.6772142441925
1561.45038802986	15.3383971971512	13.6545314044838
1560.6381017067	15.305985176922	13.6340815907039
1559.82666006745	15.272436688397	13.6149051014155
1559.01606179523	15.2368440928194	13.5960370835628
1558.2063055759	15.2046203338352	13.5779631621231
1557.39739009805	15.1675935657112	13.5604300195515
1556.589314053	15.1363869089202	13.5433519522821
1555.78207613477	15.0976737134349	13.5266304605704
1554.97567504008	15.0619703043931	13.5101584307383
1554.17010946838	15.0259596000511	13.4920623167726
1553.3653781218	14.986114109555	13.4741042690157
1552.56147970514	14.9475503376054	13.4563073219329
1551.7584129259	14.9023934791485	13.4385919253874
1550.95617649425	14.8589537883291	13.420935613835
1550.15476912301	14.8178263499898	13.4033539455879
1549.3541895277	14.7752041134087	13.3856593097543
1548.55443642643	14.7331551303829	13.3680218708886
1547.75550854001	14.6905999802849	13.3504665355516
1546.95740459187	14.6502849490252	13.3330193905315
1546.16012330806	14.6073137297492	13.3156230790343
1545.36366341726	14.5601751671496	13.2983414102745
1544.56802365079	14.5168886965071	13.2810533441877
1543.77320274255	14.4722816561906	13.2638257673569
1542.97919942906	14.4280587383686	13.2467997033545
1542.18601244944	14.3818638866921	13.2298845309426
1541.39364054539	14.3362227971787	13.2132613878939
1540.60208246122	14.2922611607975	13.1969494154447
1539.81133694379	14.246086260709	13.180723781475
1539.02140274254	14.1962837118858	13.1641551379324
1538.23227860949	14.1484877461733	13.1481899842499
1537.44396329919	14.0986576417237	13.1329517027865
1536.65645556876	14.0524899350331	13.1186061210337
1535.86975417787	14.0039888855396	13.1054827632275
1535.08385788872	13.9567077782842	13.0940608062492
1534.29876546604	13.9088496924518	13.0844840346015
1533.51447567708	13.8629159714786	13.078410496991
1532.73098729164	13.8205992714047	13.078477242264
1531.948299082	13.7870923729728	13.0910374492471
1531.16640982295	13.779228957151	13.1415387498525
1530.3853182918	NaN	NaN


==> Data/SNR_Hybrid.txt <==
wav	NLI	ASE	total
1616.12624189254	21.5935712488228	16.8498293302214	15.5935579997077
1615.25608930811	21.2693138984817	16.9091754924774	15.5533146498917
1614.38687323228	21.0973190575779	16.9620660835458	15.5447473474235
1613.51859215398	20.9826742763296	16.997136454436	15.5376088513256
1612.65124456539	20.8921197728208	17.0162494181588	15.5251364458604
1611.78482896193	20.8283037200677	17.0088305985097	15.5012527346986
1610.91934384223	20.7783016964159	16.9918414975757	15.4745552919007
1610.05478770818	20.7339193814649	16.9805466304897	15.4534778127903
1609.19115906485	20.6959992948709	16.9647986988057	15.4311450666154
1608.32845642053	20.6439747261171	16.9527912049858	15.4071931559843
1607.46667828672	20.628145529241	16.9442366897589	15.3964589713309
1606.60582317809	20.5971343258191	16.9403286566644	15.3844076450044
1605.74588961249	20.5695976476767	16.9333982702285	15.37126217309
1604.88687611095	20.5403842156637	16.9310166108014	15.360756851581
1604.02878119767	20.5161132075383	16.9236324805952	15.3482420442443
1603.17160339999	20.4906738466359	16.9185097758567	15.3369281834848
1602.31534124839	20.4665490048349	16.9164785683073	15.3281414382151
1601.45999327652	20.4434278784091	16.9128020745094	15.3184996308102
1600.60555802112	20.4183822620162	16.9138706007804	15.3115275800283
1599.75203402209	20.3929322531495	16.9168539886821	15.3057181919255
1598.8994198224	20.3707017219169	16.914361769807	15.2970986680426
1598.04771396816	20.3439230844218	16.9234523623487	15.2950052614493
1597.19691500857	20.3165805092981	16.9321700948518	15.2924152387629
1596.34702149589	20.2875508480079	16.9445342005981	15.2917195422103
1595.49803198551	20.2563907617957	16.9641053099691	15.2951684392759
1594.64994503584	20.2220287370253	16.9871325218747	15.2998023007294
1593.80275920838	20.1938426007774	17.0285751069254	15.3187064146692
1592.95647306769	20.1304849099164	17.0847762174002	15.3356344908994
1592.11108518136	20.0693453998192	17.1626704362504	15.3669407298193
1591.26659412004	20.0124937403285	17.2603560013098	15.4116731125285
1590.42299845738	19.9100022447346	17.3766969566655	15.4508960919035
1589.58029677009	19.8200009877797	17.5052461739504	15.4998969915341
1588.73848763787	19.714263436283	17.6403444455188	15.5443659314482
1587.89756964343	19.5885544992805	17.782603785395	15.58207552987
1587.05754137248	19.4689909649797	17.910947896922	15.6101719585872
1586.21840141374	19.359542032648	18.0049091649433	15.6193219563231
1585.38014835889	19.3128424627661	18.0422878463555	15.6209664083443
1584.54278080258	19.3062805065983	18.1060268107533	15.6545209344672
1583.70629734246	19.3267679011861	17.9664489780293	15.58326405657
1582.87069657911	19.3884999716413	17.8801154540445	15.5588480767715
1582.03597711607	19.4760804412856	17.8028978916026	15.5491054320729
1581.20213755984	19.4591477619805	17.7498926074572	15.5106683456725
1580.36917651982	19.4687438677122	17.7227891896953	15.4983123449579
1579.53709260838	19.468252538758	17.712561460347	15.4919846059274
1578.70588444078	19.4561242638898	17.7050056777897	15.4825979290082
1577.87555063521	19.4694452131207	17.6981930839295	15.4838384497656
1577.04608981276	19.4689083070405	17.6873434166096	15.4771050590278
1576.21750059743	19.4918151326025	17.6697821523019	15.4756396883672
1575.38978161608	19.5139095020492	17.6499825255729	15.4724080340847
1574.56293149848	19.5477143121891	17.6227429347171	15.4691371680776
1573.73694887727	19.568186450114	17.5908887391635	15.4576659512322
1572.91183238795	19.6676376006093	17.5548386914937	15.4737036327413
1572.08758066889	19.7590661944067	17.5162348698944	15.4841479954853
1571.2641923613	20.0208233186331	17.4747918994689	15.5535448697846
1570.44166610925	NaN	NaN	NaN
1569.62000055964	NaN	NaN	NaN
1568.7991943622	NaN	NaN	NaN
1567.97924616947	NaN	NaN	NaN
1567.16015463684	NaN	NaN	NaN
1566.34191842248	NaN	NaN	NaN
1565.52453618736	20.26281311629	17.4719180487105	15.6366320816726
1564.70800659527	20.037149373496	17.4175435473352	15.5224562157117
1563.89232831274	19.9742960846048	17.3631683409803	15.4650811403199
1563.07750000914	19.9371700131695	17.3055823960061	15.4147282285704
1562.26352035655	19.9327986724034	17.2500945114615	15.3772150754239
1561.45038802986	19.9244523084478	17.194935445395	15.3383971971512
1560.6381017067	19.9392140403234	17.1375692124054	15.305985176922
1559.82666006745	19.9528790363778	17.07945586834	15.272436688397
1559.01606179523	19.9667636506878	17.0185513485545	15.2368440928194
1558.2063055759	19.9893009564541	16.958814516759	15.2046203338352
1557.39739009805	20.0010851600475	16.8976983742448	15.1675935657112
1556.589314053	20.0323526072179	16.8362415342182	15.1363869089202
1555.78207613477	20.0431978454419	16.7739858028578	15.0976737134349
1554.97567504008	20.0635805812501	16.7121111792602	15.0619703043931
1554.17010946838	20.0961603005705	16.6447587058174	15.0259596000511
1553.3653781218	20.1223407959817	16.5754145849397	14.986114109555
1552.56147970514	20.1484876403037	16.5085606061195	14.9475503376054
1551.7584129259	20.1566840982516	16.4405288302937	14.9023934791485
1550.95617649425	20.1798756135045	16.3690778224907	14.8589537883291
1550.15476912301	20.2025014556906	16.3017126428427	14.8178263499898
1549.3541895277	20.2276192847821	16.2317994427675	14.7752041134087
1548.55443642643	20.257175239573	16.1615423172063	14.7331551303829
1547.75550854001	20.2782909855044	16.0944417641707	14.6905999802849
1546.95740459187	20.3095622272076	16.0271170646846	14.6502849490252
1546.16012330806	20.3346485969757	15.9590283040631	14.6073137297492
1545.36366341726	20.3408958261852	15.8925598128989	14.5601751671496
1544.56802365079	20.3633704947461	15.8259020497959	14.5168886965071
1543.77320274255	20.384394852682	15.7584419567672	14.4722816561906
1542.97919942906	20.4066119173297	15.6915526340497	14.4280587383686
1542.18601244944	20.4297271436276	15.6222013724425	14.3818638866921
1541.39364054539	20.4522029356805	15.5542766431453	14.3362227971787
1540.60208246122	20.4771501948811	15.4882381388084	14.2922611607975
1539.81133694379	20.5027090420115	15.419566206787	14.246086260709
1539.02140274254	20.5307581486692	15.3458925433379	14.1962837118858
1538.23227860949	20.5629362401302	15.2741484235438	14.1484877461733
1537.44396329919	20.5978061269048	15.1995704115987	14.0986576417237
1536.65645556876	20.6340289138117	15.1299190435563	14.0524899350331
1535.86975417787	20.6738314576666	15.0568747508562	14.0039888855396
1535.08385788872	20.7219326887247	14.9837876273646	13.9567077782842
1534.29876546604	20.7792138304224	14.9083032954906	13.9088496924518
1533.51447567708	20.8469250399014	14.8334400112805	13.8629159714786
1532.73098729164	20.9421266822653	14.7573584463723	13.8205992714047
1531.948299082	21.0854321528745	14.6823419942797	13.7870923729728
1531.16640982295	21.3828667131687	14.6075076100258	13.779228957151
1530.3853182918	NaN	NaN	NaN


==> Data/SNR_lumped.txt <==
wav	NLI	ASE	total
1616.12624189254	19.5079134788068	15.2108253174825	13.8379666633536
1615.25608930811	19.1946686034075	15.2139713514527	13.7530615737756
1614.38687323228	19.0406255567691	15.2181768402478	13.711471472687
1613.51859215398	18.9373372324354	15.2227316046688	13.6841340255954
1612.65124456539	18.8589763658731	15.2272301110418	13.6637481954197
1611.78482896193	18.7954085103397	15.2316666698779	13.6475126384266
1610.91934384223	18.7417214073932	15.2359780650189	13.6340150325797
1610.05478770818	18.6954927616373	15.2402112120029	13.6226190109013
1609.19115906485	18.6574767487045	15.2380766921512	13.6092947809378
1608.32845642053	18.6238532418132	15.2353946098259	13.5969124024745
1607.46667828672	18.593540494345	15.2325939322933	13.5854466527188
1606.60582317809	18.5658857300288	15.22975916749	13.5747623978912
1605.74588961249	18.540484542093	15.2268525035343	13.5647151684153
1604.88687611095	18.5172194474981	15.2234511381528	13.5549873388713
1604.02878119767	18.4966293513262	15.2175687487521	13.5444079287881
1603.17160339999	18.4774867119635	15.2116826110229	13.534278941614
1602.31534124839	18.459584996836	15.2058180416309	13.5245541552774
1601.45999327652	18.4428906865392	15.1997965475913	13.5151038920665
1600.60555802112	18.4272703131084	15.1937296160378	13.5059629507932
1599.75203402209	18.4132440916386	15.1861828455792	13.4963286773362
1598.8994198224	18.4016958098223	15.1747823744578	13.4848805609961
1598.04771396816	18.3909765413772	15.1634216663527	13.4737266062385
1597.19691500857	18.3811777257074	15.1521648783901	13.4629396851994
1596.34702149589	18.3720386418704	15.1410677296175	13.4524734021471
1595.49803198551	18.3635068157543	15.1300421397824	13.4422509948439
1594.64994503584	18.356047364374	15.1179264241786	13.4316341154685
1593.80275920838	18.3497762980748	15.1043523183279	13.4204086398839
1592.95647306769	18.3439543640753	15.0909849102056	13.4094650147479
1592.11108518136	18.3385666986575	15.0777481934385	13.3987465648344
1591.26659412004	18.3336242770691	15.0645692961714	13.3882069119374
1590.42299845738	18.3290764589927	15.0516005300339	13.3779329859415
1589.58029677009	18.3253526876706	15.0378114183446	13.367360286884
1588.73848763787	18.3225199084718	15.0230026135605	13.3563718555308
1587.89756964343	18.3200986902144	15.0083453341812	13.3456104954702
1587.05754137248	18.3180735537148	14.9938530962264	13.3350800483484
1586.21840141374	18.3164207949875	14.9796410379403	13.3248512385707
1585.38014835889	18.3152155518635	14.9655978160057	13.3148715246224
1584.54278080258	18.3147273881556	14.9511522073508	13.3048344504646
1583.70629734246	18.3149385731967	14.9364930802488	13.2948615336937
1582.87069657911	18.3157479332092	14.9220314007703	13.2852009193636
1582.03597711607	18.3172585566729	14.9077503416407	13.2758724455507
1581.20213755984	18.3196596287364	14.8936187212783	13.2669125709156
1580.36917651982	18.3252879127128	14.879665169341	13.2590671078315
1579.53709260838	18.3308943642997	14.866244192606	13.2515631479636
1578.70588444078	18.3368522964979	14.8532204643459	13.2444244209393
1577.87555063521	18.3438936953763	14.8403312940249	13.2376953644334
1577.04608981276	18.3528064988289	14.8275330821992	13.231585357492
1576.21750059743	18.3646138363026	14.814779250083	13.2263698756435
1575.38978161608	18.3807965341284	14.8020324368783	13.2224642990087
1574.56293149848	18.4041857145688	14.7880559601266	13.2198468270995
1573.73694887727	18.4389128638613	14.7730171406148	13.2198312473147
1572.91183238795	18.4929378985581	14.757986209066	13.2254482595786
1572.08758066889	18.5878632164034	14.7429686521623	13.2428311939334
1571.2641923613	18.822967101715	14.7279432703545	13.2993853565762
1570.44166610925	NaN	NaN	NaN
1569.62000055964	NaN	NaN	NaN
1568.7991943622	NaN	NaN	NaN
1567.97924616947	NaN	NaN	NaN
1567.16015463684	NaN	NaN	NaN
1566.34191842248	NaN	NaN	NaN
1565.52453618736	18.834667992031	15.5402506374951	13.8719938664702
1564.70800659527	18.5982809718592	15.5213285189001	13.7825199621023
1563.89232831274	18.4993304160284	15.5011244955221	13.7361768163277
1563.07750000914	18.442150868265	15.4807965597983	13.7035073849942
1562.26352035655	18.4043660912043	15.4603259558083	13.6772142441925
1561.45038802986	18.3774456856576	15.4397960563803	13.6545314044838
1560.6381017067	18.3573750773459	15.4191534541428	13.6340815907039
1559.82666006745	18.3421772056677	15.3979557612759	13.6149051014155
1559.01606179523	18.3310105191475	15.3751832615088	13.5960370835628
1558.2063055759	18.3223828668253	15.3523344146522	13.5779631621231
1557.39739009805	18.3157782209488	15.3292965676429	13.5604300195515
1556.589314053	18.3107951785079	15.306150430833	13.5433519522821
1555.78207613477	18.3072021272156	15.2828710439505	13.5266304605704
1554.97567504008	18.3049249423974	15.2593417708549	13.5101584307383
1554.17010946838	18.305393823408	15.2320676238374	13.4920623167726
1553.3653781218	18.3069615458535	15.2045195444119	13.4741042690157
1552.56147970514	18.3094418493237	15.1768312207455	13.4563073219329
1551.7584129259	18.3128175023676	15.1489000304922	13.4385919253874
1550.95617649425	18.3170578541467	15.1207152482905	13.420935613835
1550.15476912301	18.3221225230891	15.0923269212594	13.4033539455879
1549.3541895277	18.3281519136015	15.0634001728018	13.3856593097543
1548.55443642643	18.3349973172962	15.0342656390106	13.3680218708886
1547.75550854001	18.3426447255023	15.0049740853067	13.3504665355516
1546.95740459187	18.3510992944299	14.9755686540315	13.3330193905315
1546.16012330806	18.3604583193441	14.9459287758831	13.3156230790343
1545.36366341726	18.3707267346031	14.9161540595094	13.2983414102745
1544.56802365079	18.3820755771554	14.8860014486791	13.2810533441877
1543.77320274255	18.3945411920379	14.8555638059208	13.2638257673569
1542.97919942906	18.4081324543848	14.8250523022212	13.2467997033545
1542.18601244944	18.4230825261854	14.794246490611	13.2298845309426
1541.39364054539	18.4394243619031	14.7634062500677	13.2132613878939
1540.60208246122	18.4573954889007	14.7324713648538	13.1969494154447
1539.81133694379	18.4774924730874	14.700931192323	13.180723781475
1539.02140274254	18.5004009968346	14.6679227974556	13.1641551379324
1538.23227860949	18.5259079725031	14.6349131520506	13.1481899842499
1537.44396329919	18.5545841427872	14.6018747149773	13.1329517027865
1536.65645556876	18.5872614371895	14.5687467901753	13.1186061210337
1535.86975417787	18.6250709664753	14.5355971205539	13.1054827632275
1535.08385788872	18.6697615815952	14.502486873248	13.0940608062492
1534.29876546604	18.7246169374811	14.468479437543	13.0844840346015
1533.51447567708	18.7944327249762	14.4342629193617	13.078410496991
1532.73098729164	18.8894395299535	14.4000545212396	13.078477242264
1531.948299082	19.0360969769192	14.3658997783483	13.0910374492471
1531.16640982295	19.3449532355497	14.3316589495833	13.1415387498525
1530.3853182918	NaN	NaN	NaN


==> Data/attenuation.txt <==
attenuation	wav
NaN	1440
NaN	1441
NaN	1442
NaN	1443
NaN	1444
NaN	1445
NaN	1446
NaN	1447
NaN	1448
NaN	1449
0.21265	1450
0.211304	1451
0.209958	1452
0.208612	1453
0.207266	1454
0.20592	1455
0.204886	1456
0.203852	1457
0.202818	1458
0.201784	1459
0.20075	1460
0.199808	1461
0.198866	1462
0.197924	1463
0.196982	1464
0.19604	1465
0.195242	1466
0.194444	1467
0.193646	1468
0.192848	1469
0.19205	1470
0.19134	1471
0.19063	1472
0.18992	1473
0.18921	1474
0.1885	1475
0.187874	1476
0.187248	1477
0.186622	1478
0.185996	1479
0.18537	1480
0.1848	1481
0.18423	1482
0.18366	1483
0.18309	1484
0.18252	1485
0.181996	1486
0.181472	1487
0.180948	1488
0.180424	1489
0.1799	1490
0.179432	1491
0.178964	1492
0.178496	1493
0.178028	1494
0.17756	1495
0.177164	1496
0.176768	1497
0.176372	1498
0.175976	1499
0.17558	1500
0.175174	1501
0.174768	1502
0.174362	1503
0.173956	1504
0.17355	1505
0.17321	1506
0.17287	1507
0.17253	1508
0.17219	1509
0.17185	1510
0.171516	1511
0.171182	1512
0.170848	1513
0.170514	1514
0.17018	1515
0.169892	1516
0.169604	1517
0.169316	1518
0.169028	1519
0.16874	1520
0.168468	1521
0.168196	1522
0.167924	1523
0.167652	1524
0.16738	1525
0.167124	1526
0.166868	1527
0.166612	1528
0.166356	1529
0.1661	1530
0.165876	1531
0.165652	1532
0.165428	1533
0.165204	1534
0.16498	1535
0.164778	1536
0.164576	1537
0.164374	1538
0.164172	1539
0.16397	1540
0.163812	1541
0.163654	1542
0.163496	1543
0.163338	1544
0.16318	1545
0.163032	1546
0.162884	1547
0.162736	1548
0.162588	1549
0.16244	1550
0.1623	1551
0.16216	1552
0.16202	1553
0.16188	1554
0.16174	1555
0.161686	1556
0.161632	1557
0.161578	1558
0.161524	1559
0.16147	1560
0.16146	1561
0.16145	1562
0.16144	1563
0.16143	1564
0.16142	1565
0.161454	1566
0.161488	1567
0.161522	1568
0.161556	1569
0.16159	1570
0.161694	1571
0.161798	1572
0.161902	1573
0.162006	1574
0.16211	1575
0.162268	1576
0.162426	1577
0.162584	1578
0.162742	1579
0.1629	1580
0.16304	1581
0.16318	1582
0.16332	1583
0.16346	1584
0.1636	1585
0.163764	1586
0.163928	1587
0.164092	1588
0.164256	1589
0.16442	1590
0.164632	1591
0.164844	1592
0.165056	1593
0.165268	1594
0.16548	1595
0.165756	1596
0.166032	1597
0.166308	1598
0.166584	1599
0.16686	1600
0.167254	1601
0.167648	1602
0.168042	1603
0.168436	1604
0.16883	1605
0.169284	1606
0.169738	1607
0.170192	1608
0.170646	1609
0.1711	1610
0.1717	1611
0.1723	1612
0.1729	1613
0.1735	1614
0.1741	1615
0.174666	1616
0.175232	1617
0.175798	1618
0.176364	1619
0.17693	1620
0.177632	1621
0.178334	1622
0.179036	1623
0.179738	1624
0.18044	1625
NaN	1626
NaN	1627
NaN	1628
NaN	1629
NaN	1630


==> Data/attenuation2.txt <==
attenuation	wav
NaN	1440
NaN	1441
NaN	1442
NaN	1443
NaN	1444
NaN	1445
NaN	1446
NaN	1447
NaN	1448
NaN	1449
0.20585	1450
0.204504	1451
0.203158	1452
0.201812	1453
0.200466	1454
0.19912	1455
0.198086	1456
0.197052	1457
0.196018	1458
0.194984	1459
0.19395	1460
0.193008	1461
0.192066	1462
0.191124	1463
0.190182	1464
0.18924	1465
0.188442	1466
0.187644	1467
0.186846	1468
0.186048	1469
0.18525	1470
0.18454	1471
0.18383	1472
0.18312	1473
0.18241	1474
0.1817	1475
0.181074	1476
0.180448	1477
0.179822	1478
0.179196	1479
0.17857	1480
0.178	1481
0.17743	1482
0.17686	1483
0.17629	1484
0.17572	1485
0.175196	1486
0.174672	1487
0.174148	1488
0.173624	1489
0.1731	1490
0.172632	1491
0.172164	1492
0.171696	1493
0.171228	1494
0.17076	1495
0.170364	1496
0.169968	1497
0.169572	1498
0.169176	1499
0.16878	1500
0.168374	1501
0.167968	1502
0.167562	1503
0.167156	1504
0.16675	1505
0.16641	1506
0.16607	1507
0.16573	1508
0.16539	1509
0.16505	1510
0.164716	1511
0.164382	1512
0.164048	1513
0.163714	1514
0.16338	1515
0.163092	1516
0.162804	1517
0.162516	1518
0.162228	1519
0.16194	1520
0.161668	1521
0.161396	1522
0.161124	1523
0.160852	1524
0.16058	1525
0.160324	1526
0.160068	1527
0.159812	1528
0.159556	1529
0.1593	1530
0.159076	1531
0.158852	1532
0.158628	1533
0.158404	1534
0.15818	1535
0.157978	1536
0.157776	1537
0.157574	1538
0.157372	1539
0.15717	1540
0.157012	1541
0.156854	1542
0.156696	1543
0.156538	1544
0.15638	1545
0.156232	1546
0.156084	1547
0.155936	1548
0.155788	1549
0.15564	1550
0.1555	1551
0.15536	1552
0.15522	1553
0.15508	1554
0.15494	1555
0.154886	1556
0.154832	1557
0.154778	1558
0.154724	1559
0.15467	1560
0.15466	1561
0.15465	1562
0.15464	1563
0.15463	1564
0.15462	1565
0.154654	1566
0.154688	1567
0.154722	1568
0.154756	1569
0.15479	1570
0.154894	1571
0.154998	1572
0.155102	1573
0.155206	1574
0.15531	1575
0.155468	1576
0.155626	1577
0.155784	1578
0.155942	1579
0.1561	1580
0.15624	1581
0.15638	1582
0.15652	1583
0.15666	1584
0.1568	1585
0.156964	1586
0.157128	1587
0.157292	1588
0.157456	1589
0.15762	1590
0.157832	1591
0.158044	1592
0.158256	1593
0.158468	1594
0.15868	1595
0.158956	1596
0.159232	1597
0.159508	1598
0.159784	1599
0.16006	1600
0.160454	1601
0.160848	1602
0.161242	1603
0.161636	1604
0.16203	1605
0.162484	1606
0.162938	1607
0.163392	1608
0.163846	1609
0.1643	1610
0.1649	1611
0.1655	1612
0.1661	1613
0.1667	1614
0.1673	1615
0.167866	1616
0.168432	1617
0.168998	1618
0.169564	1619
0.17013	1620
0.170832	1621
0.171534	1622
0.172236	1623
0.172938	1624
0.17364	1625
NaN	1626
NaN	1627
NaN	1628
NaN	1629
NaN	1630


==> Data/eta.txt <==
wav	hybrid	lumped
1616.12624189254	37.4787185277001	36.3605202244379
1615.25608930811	37.8029758780412	36.6737650998372
1614.38687323228	37.974970718945	36.8278081464756
1613.51859215398	38.0896155001933	36.9310964708093
1612.65124456539	38.1801700037021	37.0094573373716
1611.78482896193	38.2439860564552	37.073025192905
1610.91934384223	38.293988080107	37.1267122958515
1610.05478770818	38.338370395058	37.1729409416074
1609.19115906485	38.376290481652	37.2109569545402
1608.32845642053	38.4283150504058	37.2445804614315
1607.46667828672	38.4441442472819	37.2748932088997
1606.60582317809	38.4751554507038	37.3025479732159
1605.74588961249	38.5026921288462	37.3279491611517
1604.88687611095	38.5319055608592	37.3512142557466
1604.02878119767	38.5561765689846	37.3718043519185
1603.17160339999	38.581615929887	37.3909469912812
1602.31534124839	38.605740771688	37.4088487064087
1601.45999327652	38.6288618981138	37.4255430167055
1600.60555802112	38.6539075145066	37.4411633901363
1599.75203402209	38.6793575233734	37.4551896116061
1598.8994198224	38.701588054606	37.4667378934224
1598.04771396816	38.7283666921011	37.4774571618675
1597.19691500857	38.7557092672248	37.4872559775373
1596.34702149589	38.784738928515	37.4963950613743
1595.49803198551	38.8158990147272	37.5049268874904
1594.64994503584	38.8502610394975	37.5123863388707
1593.80275920838	38.8784471757455	37.5186574051699
1592.95647306769	38.9418048666065	37.5244793391694
1592.11108518136	39.0029443767037	37.5298670045872
1591.26659412004	39.0597960361944	37.5348094261756
1590.42299845738	39.1622875317883	37.539357244252
1589.58029677009	39.2522887887431	37.5430810155742
1588.73848763787	39.3580263402399	37.5459137947729
1587.89756964343	39.4837352772424	37.5483350130304
1587.05754137248	39.6032988115431	37.55036014953
1586.21840141374	39.7127477438749	37.5520129082572
1585.38014835889	39.7594473137568	37.5532181513812
1584.54278080258	39.7660092699246	37.5537063150891
1583.70629734246	39.7455218753368	37.553495130048
1582.87069657911	39.6837898048816	37.5526857700355
1582.03597711607	39.5962093352373	37.5511751465718
1581.20213755984	39.6131420145424	37.5487740745083
1580.36917651982	39.6035459088107	37.5431457905319
1579.53709260838	39.6040372377649	37.537539338945
1578.70588444078	39.6161655126331	37.5315814067468
1577.87555063521	39.6028445634022	37.5245400078684
1577.04608981276	39.6033814694824	37.5156272044158
1576.21750059743	39.5804746439204	37.5038198669421
1575.38978161608	39.5583802744737	37.4876371691163
1574.56293149848	39.5245754643338	37.4642479886759
1573.73694887727	39.5041033264088	37.4295208393834
1572.91183238795	39.4046521759136	37.3754958046866
1572.08758066889	39.3132235821162	37.2805704868413
1571.2641923613	39.0514664578898	37.0454666015297
1570.44166610925	NaN	NaN
1569.62000055964	NaN	NaN
1568.7991943622	NaN	NaN
1567.97924616947	NaN	NaN
1567.16015463684	NaN	NaN
1566.34191842248	NaN	NaN
1565.52453618736	38.8094766602329	37.0337657112137
1564.70800659527	39.0351404030269	37.2701527313855
1563.89232831274	39.0979936919181	37.3691032872163
1563.07750000914	39.1351197633534	37.4262828349797
1562.26352035655	39.1394911041195	37.4640676120404
1561.45038802986	39.1478374680751	37.4909880175871
1560.6381017067	39.1330757361995	37.5110586258988
1559.82666006745	39.119410740145	37.526256497577
1559.01606179523	39.1055261258351	37.5374231840972
1558.2063055759	39.0829888200688	37.5460508364194
1557.39739009805	39.0712046164754	37.5526554822959
1556.589314053	39.039937169305	37.5576385247368
1555.78207613477	39.029091931081	37.5612315760291
1554.97567504008	39.0087091952728	37.5635087608473
1554.17010946838	38.9761294759524	37.5630398798367
1553.3653781218	38.9499489805412	37.5614721573912
1552.56147970514	38.9238021362192	37.558991853921
1551.7584129259	38.9156056782713	37.5556162008771
1550.95617649425	38.8924141630184	37.551375849098
1550.15476912301	38.8697883208323	37.5463111801556
1549.3541895277	38.8446704917408	37.5402817896432
1548.55443642643	38.8151145369499	37.5334363859485
1547.75550854001	38.7939987910185	37.5257889777424
1546.95740459187	38.7627275493153	37.5173344088148
1546.16012330806	38.7376411795472	37.5079753839006
1545.36366341726	38.7313939503377	37.4977069686416
1544.56802365079	38.7089192817768	37.4863581260893
1543.77320274255	38.6878949238409	37.4738925112068
1542.97919942906	38.6656778591932	37.4603012488599
1542.18601244944	38.6425626328953	37.4453511770593
1541.39364054539	38.6200868408424	37.4290093413416
1540.60208246122	38.5951395816418	37.411038214344
1539.81133694379	38.5695807345114	37.3909412301573
1539.02140274254	38.5415316278537	37.3680327064101
1538.23227860949	38.5093535363927	37.3425257307416
1537.44396329919	38.4744836496181	37.3138495604575
1536.65645556876	38.4382608627112	37.2811722660552
1535.86975417787	38.3984583188563	37.2433627367694
1535.08385788872	38.3503570877982	37.1986721216495
1534.29876546604	38.2930759461005	37.1438167657636
1533.51447567708	38.2253647366215	37.0740009782686
1532.73098729164	38.1301630942576	36.9789941732912
1531.948299082	37.9868576236484	36.8323367263255
1531.16640982295	37.6894230633542	36.523480467695
1530.3853182918	NaN	NaN

